Partial Persistence of Excitation in RKHS Embedded Adaptive Estimation

In this paper, an adaptive non-parametric method is proposed to estimate the scalar-valued nonlinear function that appears in uncertain systems governed by ordinary differential equations (ODEs). By employing an infinite-dimensional reproducing kernel Hilbert space (RKHS) as the hypothesis space, the nonlinear estimation problem in finite-dimensional Euclidean space is recast into that of constructing a linear observer in the infinite-dimensional RKHS. The analysis of convergence is facilitated by the introduction of a novel condition of partial persistent excitation (partial PE), which is defined for a subspace of the RKHS. Using this condition, we prove that the projection of the function estimation error onto the PE subspace converges in norm asymptotically to zero. While this is an abstract notion of convergence that depends implicitly on the kernel used to define the RKHS, we derive conditions that ensure the pointwise convergence of the function estimates over the PE subset. This paper additionally introduces a weaker but geometrically intuitive notion of a partial PE condition, one that resembles PE conditions as they have been formulated historically in Euclidean spaces. Sufficient conditions are derived that describe when the two conditions are equivalent. Finally, qualitative properties of the convergence proofs derived in the paper are illustrated with numerical simulations.

==> oldPieces.txt <==
%%%%% mark 1
%
%% 2.1 Classical Problem
%
\subsection{The Classical Problem}
In this paper, when we refer to the classical problem of adaptive estimation for an unknown nonlinear set of ODEs, we assume that the state trajectory $x:t\mapsto x(t)\in \Rd$ satisfies for $t\in\mathbb{R}^+$ the set of equations
\begin{equation}
\label{eq:orig_dyn_clas}
\dot{x}(t) = Ax(t) + Bf(x(t)),
\end{equation}
where, as in the error equations, $A\in\mathbb{R}^{d\times d}$ is a known Hurwitz matrix, $B\in \mathbb{R}^{d\times 1}$ is known, and $f:\Rd\rightarrow \mathbb{R}$ is unknown and to be identified. Under the assumption that $f(\cdot)=\sum_{i=1}^n \alpha_i^* \phi_i(\cdot)$ for a set of given regressor functions $\phi_i:\Rd\rightarrow\mathbb{R}$, the choice of estimator and learning law 
\begin{equation}
\begin{aligned}
\label{eq:clas_estimator}
\dot{\hat{x}}(t) &= A\hat{x}(t) + B\Phi^T(x(t))\hat{\alpha}(t), \\
\dot{\hat{\alpha}}(t) &= \mu \big[B\Phi^T(x(t))\big]^TP(x(t) - \hat{x}(t))
\end{aligned}
\end{equation}
induces the error equations in Eq. \ref{eq:err_rd}.

%
%% 2.2 The RKHS Embedding
%
\subsection{The RKHS Embedding Method}
\label{subsec:2.2}
To define the RKHS embedding method, we briefly review RKHS. A real RKHS $H_X$ over a subset $X$ is defined in terms of an admissible kernel $\knl_X:X\times X\rightarrow \mathbb{R}$. When $X$ is a subset of $\Rd$, or even some types of (sub)manifolds, many choices of admissible kernels exist. See \cite{wendland} for summaries of possible kernels over (subsets of) $\Rd$ and \cite{HNW} for kernels over some choices of manifolds. We define a basis function $\knl_{X,x}$ centered at $x\in X$ in terms of the kernel $\knl_X$ by setting $\knl_{X,x}(\cdot):=\knl_X(x,\cdot)$. The associated RKHS $H_X$ is the closed linear space $H_X=\overline{\text{span}\{\knl_{X,x}:x\in X\}}$. It is a defining property of RKHS that they satisfy the reproducing property
\begin{equation}
    \label{eq:reproducing}
    f(x) = \mathcal{E}_xf = (\knl_{X,x},f)_{H_X}
\end{equation}
for each $x\in X$ and $f\in H_X$. In this paper, we only consider the RKHS for which we have the uniformly continuous embedding
\begin{equation*}
    H_X \hookrightarrow \mathcal{C}(X),
\end{equation*}
which holds provided that there is a constant $c>0$ such that
\begin{equation}
\label{eq:unif_embed}
\|f\|_{\mathcal{C}(X)} \leq c\|f\|_{H_X}
\end{equation}
for all $f\in H_X$. In the view of Eq. \ref{eq:reproducing} and Eq. \ref{eq:unif_embed} above, a sufficient condition for uniform embedding is that a constant $\bar{k}$ exists such that $\knl_X(x,x)\leq \bar{k}^2 < \infty$ for all $x\in X$. In this we can write
\begin{equation*}
\begin{gathered}
|f(x)| = |\mathcal{E}_xf| = |(\knl_{X,x},f)_{H_X}| \leq \|\knl_{X,x}\|_{H_X}\|f\|_{H_X} \\
\leq \sqrt{\knl_X(x,x)}\|f\|_{H_X} \leq \bar{k}\|f\|_{H_X}.
\end{gathered}
\end{equation*}
The condition that $\knl_X(x,x)\leq \bar{k}^2$ guarantees that $\|\mathcal{E}_x\|_{op}\leq \bar{k}$, that is, the evaluation operator is uniformly bounded in $x\in X$. 

When $H_X$ is an RKHS of functions defined over a set $X$, we define the closed subspace $\Ho=\overline{\text{span}\{\knl_{X,x}:x\in \Omega\}}$ when $\Omega\subseteq X$. \textcolor{red}{In practice, we can roughly view $\Ho$ as the set of functions in $H_X$ indexed by trajectories $x(t)\in \Omega$.} For this reason, we refer to $\Omega$ as an indexing set in this paper. %We define $\|\cdot\|_{\Ho}:=\|P_{\Omega}(\cdot)\|_{H_X}$ where $P_{\Omega}$ is the $H_X$-orthogonal projection onto $\Ho \subseteq H_X$. Note that it is always possible that $\Omega=X$ in this setup.

In the RKHS embedding formulation, Eq. \ref{eq:orig_dyn_clas} is interpreted as the functional equation
\begin{equation}
\label{eq:orig_dyn_rkh}
\dot{x}(t) = Ax(t) + B\mathcal{E}_{x(t)}f,
\end{equation}
and the corresponding estimation equation and learning law are
\begin{equation}
\label{eq:rkh_estimator}
\begin{aligned}
\dot{\hat{x}}(t) &= A\hat{x}(t) + B\ev{t}\hat{f}(t), \\
\dot{\hat{f}}(t) &= - \mu (B\ev{t})^* P(x(t) - \hat{x}(t)),
\end{aligned}
\end{equation}
which induces the dynamics of the error in $\Rd\times \Hx$ in terms of Eq. \ref{eq:err_rkhs0}.

%%%%mark 2
%the PE condition   itself remains  difficult to implement in practice. Moreover, using  the LIP assumption in practice requires that the   regressors are selected so that they represent  all the possible  types of nonlinearities that may appear in the governing ODEs. This can  be problematic if it is carried out in some {\em ad hoc} manner,  especially when only partial knowledge is available about the system. 


%%%% mark 3: proof of theorem 5 - PE2=>PE1
\begin{proof}
\textcolor{red}{PROBLEMATIC.}

By the definition of the PE conditions, it suffices to examine solely the functions $g\in\Hx$ with $\|\prj g\|_{\Hx} \neq 0$. On the other hand, notice that both inequalities \eqref{eq:PE1} and \eqref{eq:PE2} that define the PE conditions are homogeneous in $g$. So it suffices to focus on the functions $g$ with $\|\prj g\|_{\Hx} = 1$, which are $g\in S_\Omega$. 

If the PE.2 condition holds, we have for each $t\geq T_0$ and $g\in  S_\Omega$,  
\begin{equation*}
    \int_{t}^{t+\Delta}\dotp{\ev{\tau}^*\ev{\tau}g,g} d\tau = \int_{t}^{t+\Delta}\big(g\circ x(\tau)\big)^2 d\tau
    \geq \gamma.
\end{equation*}
By the mean value theorem, there exists $\xi\in[t,t+\Delta]$ such that
\begin{equation*}
    \int_{t}^{t+\Delta}\big(g\circ x(\tau)\big)^2 d\tau = g( x(\xi))^2\Delta.
\end{equation*} 
Thus we have
\begin{equation}
    |g(x(\xi))|\geq \sqrt{\gamma/\Delta}.
\end{equation}
Let $\epsilon=\frac{1}{2}\sqrt{\gamma/\Delta}$. Since $g\circ x$ is continuous, there exists $\delta = \delta(\epsilon)>0$ such that $|\tau-\xi|<\delta$ implies $|g(x(\tau))-g(x(\xi))|<\epsilon=\frac{1}{2}\sqrt{\gamma/\Delta}$. By the uniform equicontinuity of $\mathbb{U}( S_\Omega)$, this $\delta$ applies to all the functions $g\in S_\Omega$ and $\xi\in\RR^+$. As a result, we have that in the interval $\tau\in [\xi,\xi+\delta]$,
\begin{equation*}
    |g(x(\tau))-g(x(\xi))|<\frac{1}{2}\sqrt{\gamma/\Delta},
\end{equation*}
which implies that 
\begin{equation*}
    |g(x(\tau))| \geq \frac{1}{2}\sqrt{\gamma/\Delta}.
\end{equation*}
The sign of $g\circ x(\tau)$ does not change in the interval $[\xi-\delta,\xi+\delta]$, so it follows that
\begin{equation*}
    \left| \int_{\xi}^{\xi+\delta} \ev{\tau} g d\tau \right| \geq \frac{1}{2}\delta\sqrt{\gamma/\Delta} >0,
\end{equation*}
which satisfies the PE.1 condition with choosing $s=\xi$ for Equation \eqref{eq:PE1}.
\end{proof}
